Conformalized Credal Set Predictors

Credal sets are sets of probability distributions that are considered as candidates for an imprecisely known ground-truth distribution. In machine learning, they have recently attracted attention as an appealing formalism for uncertainty representation, in particular due to their ability to represent both the aleatoric and epistemic uncertainty in a prediction. However, the design of methods for learning credal set predictors remains a challenging problem. In this paper, we make use of conformal prediction for this purpose. More specifically, we propose a method for predicting credal sets in the classification task, given training data labeled by probability distributions. Since our method inherits the coverage guarantees of conformal prediction, our conformal credal sets are guaranteed to be valid with high probability (without any assumptions on model or distribution). We demonstrate the applicability of our method to natural language inference, a highly ambiguous natural language task where it is common to obtain multiple annotations per example.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/chaosNLI/seed_0_k_156/alpha_0.05/info.txt <==
Premise & A photographer snaps a midair action shot of a snowboarder. \\ 
Hypothesis & The midair shot snaps at a boarder of snow. \\ 
True distribution & [0.42 0.26 0.32] \\ 
Efficiency& $0.51$ & $0.47$ & $0.53$ & $0.52$ & $0.34$ 

==> figures/chaosNLI/seed_0_k_156/alpha_0.1/info.txt <==
Premise & A photographer snaps a midair action shot of a snowboarder. \\ 
Hypothesis & The midair shot snaps at a boarder of snow. \\ 
True distribution & [0.42 0.26 0.32] \\ 
Efficiency& $0.40$ & $0.37$ & $0.39$ & $0.44$ & $0.17$ 

==> figures/chaosNLI/seed_0_k_156/alpha_0.2/info.txt <==
Premise & A photographer snaps a midair action shot of a snowboarder. \\ 
Hypothesis & The midair shot snaps at a boarder of snow. \\ 
True distribution & [0.42 0.26 0.32] \\ 
Efficiency& $0.31$ & $0.27$ & $0.26$ & $0.34$ & $0.08$ 

==> figures/chaosNLI/seed_0_k_2/alpha_0.05/info.txt <==
Premise & A man in a bar drinks from a pitcher while a man in a green hat looks on and a woman in a black shirt drink from a glass. \\ 
Hypothesis & The women is drinking water. \\ 
True distribution & [0.02 0.97 0.01] \\ 
Efficiency& $0.42$ & $0.33$ & $0.73$ & $0.51$ & $0.26$ 

==> figures/chaosNLI/seed_0_k_2/alpha_0.1/info.txt <==
Premise & A man in a bar drinks from a pitcher while a man in a green hat looks on and a woman in a black shirt drink from a glass. \\ 
Hypothesis & The women is drinking water. \\ 
True distribution & [0.02 0.97 0.01] \\ 
Efficiency& $0.32$ & $0.26$ & $0.49$ & $0.44$ & $0.12$ 

==> figures/chaosNLI/seed_0_k_2/alpha_0.2/info.txt <==
Premise & A man in a bar drinks from a pitcher while a man in a green hat looks on and a woman in a black shirt drink from a glass. \\ 
Hypothesis & The women is drinking water. \\ 
True distribution & [0.02 0.97 0.01] \\ 
Efficiency& $0.24$ & $0.18$ & $0.28$ & $0.36$ & $0.06$ 

==> figures/chaosNLI/seed_0_k_37/alpha_0.05/info.txt <==
Premise & uh-huh and is it true i mean is it um \\ 
Hypothesis & It is absolutely correct. \\ 
True distribution & [0.31 0.52 0.17] \\ 
Efficiency& $0.85$ & $0.83$ & $0.89$ & $0.69$ & $0.98$ 

==> figures/chaosNLI/seed_0_k_37/alpha_0.1/info.txt <==
Premise & uh-huh and is it true i mean is it um \\ 
Hypothesis & It is absolutely correct. \\ 
True distribution & [0.31 0.52 0.17] \\ 
Efficiency& $0.68$ & $0.70$ & $0.78$ & $0.44$ & $0.88$ 

==> figures/chaosNLI/seed_0_k_37/alpha_0.2/info.txt <==
Premise & uh-huh and is it true i mean is it um \\ 
Hypothesis & It is absolutely correct. \\ 
True distribution & [0.31 0.52 0.17] \\ 
Efficiency& $0.53$ & $0.51$ & $0.52$ & $0.18$ & $0.68$ 

==> figures/chaosNLI/seed_0_k_476/alpha_0.05/info.txt <==
Premise & a child is on the ground crying. \\ 
Hypothesis & A child on the ground crying as others look on. \\ 
True distribution & [0.06 0.94 0.  ] \\ 
Efficiency& $0.54$ & $0.34$ & $0.81$ & $0.57$ & $0.30$ 

==> figures/chaosNLI/seed_0_k_476/alpha_0.1/info.txt <==
Premise & a child is on the ground crying. \\ 
Hypothesis & A child on the ground crying as others look on. \\ 
True distribution & [0.06 0.94 0.  ] \\ 
Efficiency& $0.42$ & $0.26$ & $0.56$ & $0.48$ & $0.16$ 

==> figures/chaosNLI/seed_0_k_476/alpha_0.2/info.txt <==
Premise & a child is on the ground crying. \\ 
Hypothesis & A child on the ground crying as others look on. \\ 
True distribution & [0.06 0.94 0.  ] \\ 
Efficiency& $0.32$ & $0.17$ & $0.30$ & $0.35$ & $0.09$ 

==> figures/chaosNLI/seed_0_k_6/alpha_0.05/info.txt <==
Premise & The streets are busy and people contemplate their futures. \\ 
Hypothesis & People are screaming \\ 
True distribution & [0.   0.56 0.44] \\ 
Efficiency& $0.69$ & $0.40$ & $0.71$ & $0.64$ & $0.87$ 

==> figures/chaosNLI/seed_0_k_6/alpha_0.1/info.txt <==
Premise & The streets are busy and people contemplate their futures. \\ 
Hypothesis & People are screaming \\ 
True distribution & [0.   0.56 0.44] \\ 
Efficiency& $0.48$ & $0.31$ & $0.59$ & $0.55$ & $0.67$ 

==> figures/chaosNLI/seed_0_k_6/alpha_0.2/info.txt <==
Premise & The streets are busy and people contemplate their futures. \\ 
Hypothesis & People are screaming \\ 
True distribution & [0.   0.56 0.44] \\ 
Efficiency& $0.33$ & $0.20$ & $0.33$ & $0.41$ & $0.47$ 

==> figures/synthetic/seed_0_k_13/alpha0.1/1/efficiency.txt <==
1&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/1/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/1/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/1/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/1/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/1/so.pdf} & 
\\ 
& $1.00$ & $1.00$ & $0.98$ & $1.00$ & $1.00$ 

==> figures/synthetic/seed_0_k_13/alpha0.1/10/efficiency.txt <==
10&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/10/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/10/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/10/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/10/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/10/so.pdf} & 
\\ 
& $0.33$ & $0.43$ & $0.28$ & $0.13$ & $0.69$ 

==> figures/synthetic/seed_0_k_13/alpha0.1/100/efficiency.txt <==
100&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/100/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/100/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/100/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/100/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/100/so.pdf} & 
\\ 
& $0.06$ & $0.08$ & $0.07$ & $0.12$ & $0.26$ 

==> figures/synthetic/seed_0_k_13/alpha0.1/200/efficiency.txt <==
200&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/200/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/200/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/200/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/200/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/200/so.pdf} & 
\\ 
& $0.07$ & $0.07$ & $0.08$ & $0.09$ & $0.18$ 

==> figures/synthetic/seed_0_k_13/alpha0.1/5/efficiency.txt <==
5&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/5/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/5/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/5/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/5/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/5/so.pdf} & 
\\ 
& $0.56$ & $0.69$ & $0.52$ & $0.22$ & $0.98$ 

==> figures/synthetic/seed_0_k_13/alpha0.1/50/efficiency.txt <==
50&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/50/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/50/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/50/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/50/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_13/50/so.pdf} & 
\\ 
& $0.10$ & $0.13$ & $0.09$ & $0.14$ & $0.26$ 

==> figures/synthetic/seed_0_k_18/1/efficiency.txt <==
1&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/1/tv.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/1/kl.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/1/ws.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/1/inner.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/1/so.pdf} 
\\ 
& $0.99$ & $0.95$ & $0.79$ & $0.81$ & $1.00$ 

==> figures/synthetic/seed_0_k_18/10/efficiency.txt <==
10&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/10/tv.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/10/kl.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/10/ws.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/10/inner.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/10/so.pdf} 
\\ 
& $0.27$ & $0.37$ & $0.44$ & $0.14$ & $0.69$ 

==> figures/synthetic/seed_0_k_18/100/efficiency.txt <==
100&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/100/tv.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/100/kl.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/100/ws.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/100/inner.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/100/so.pdf} 
\\ 
& $0.16$ & $0.20$ & $0.20$ & $0.00$ & $0.63$ 

==> figures/synthetic/seed_0_k_18/200/efficiency.txt <==
200&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/200/tv.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/200/kl.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/200/ws.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/200/inner.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/200/so.pdf} 
\\ 
& $0.13$ & $0.17$ & $0.17$ & $0.00$ & $0.60$ 

==> figures/synthetic/seed_0_k_18/5/efficiency.txt <==
5&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/5/tv.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/5/kl.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/5/ws.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/5/inner.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/5/so.pdf} 
\\ 
& $0.60$ & $0.63$ & $0.63$ & $0.00$ & $0.80$ 

==> figures/synthetic/seed_0_k_18/50/efficiency.txt <==
50&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/50/tv.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/50/kl.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/50/ws.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/50/inner.pdf} 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_18/50/so.pdf} 
\\ 
& $0.22$ & $0.23$ & $0.29$ & $0.00$ & $0.74$ 

==> figures/synthetic/seed_0_k_28/1/efficiency.txt <==
Efficiency& $1.00$ & $0.98$ & $0.83$ & $0.96$ & $1.00$ 

==> figures/synthetic/seed_0_k_28/10/efficiency.txt <==
Efficiency& $0.36$ & $0.27$ & $0.44$ & $0.33$ & $1.00$ 

==> figures/synthetic/seed_0_k_28/100/efficiency.txt <==
Efficiency& $0.17$ & $0.10$ & $0.20$ & $0.30$ & $0.81$ 

==> figures/synthetic/seed_0_k_28/200/efficiency.txt <==
Efficiency& $0.11$ & $0.09$ & $0.17$ & $0.33$ & $0.54$ 

==> figures/synthetic/seed_0_k_28/5/efficiency.txt <==
Efficiency& $0.60$ & $0.43$ & $0.55$ & $0.42$ & $1.00$ 

==> figures/synthetic/seed_0_k_28/50/efficiency.txt <==
Efficiency& $0.19$ & $0.13$ & $0.27$ & $0.32$ & $0.74$ 

==> figures/synthetic/seed_0_k_49/alpha0.05/annotator_num1/efficiency.txt <==
1&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/1/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/1/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/1/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/1/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/1/so.pdf} & 
\\ 
& $1.00$ & $1.00$ & $0.70$ & $1.00$ & $1.00$ 

==> figures/synthetic/seed_0_k_49/alpha0.05/annotator_num10/efficiency.txt <==
10&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/10/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/10/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/10/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/10/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/10/so.pdf} & 
\\ 
& $0.64$ & $0.58$ & $0.68$ & $0.00$ & $0.74$ 

==> figures/synthetic/seed_0_k_49/alpha0.05/annotator_num100/efficiency.txt <==
100&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/100/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/100/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/100/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/100/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/100/so.pdf} & 
\\ 
& $0.06$ & $0.09$ & $0.09$ & $0.00$ & $0.43$ 

==> figures/synthetic/seed_0_k_49/alpha0.05/annotator_num5/efficiency.txt <==
5&\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/5/tv.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/5/kl.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/5/ws.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/5/inner.pdf} & 
\includegraphics[width=0.12\textwidth, valign=c]{figures/synthetic/seed_0_k_49/5/so.pdf} & 
\\ 
& $0.46$ & $0.67$ & $0.39$ & $0.22$ & $1.00$ 
